CFD-DEM modeling of fracture initiation with polymer injection in granular media

We numerically study mechanisms and conditions of fracture initiation in granular material induced by non-Newtonian polymer solutions. A coupling approach of computational fluid dynamics and discrete element method is utilized to model the fluid flow in a porous medium. The flow behavior of polymer solutions and drag force acting on particles are calculated based on a power-law model. The adequacy of the numerical model is confirmed by comparing the results with a laboratory experiment. The numerical results are consistent with the experimental data presenting similar tendencies in dimensionless parameters that incorporate fluid flow rate, rheology, peak pressure, and confining stress. Results show that fluid flow rate, rheology, and solid material characteristics strongly influence fracture initiation behavior. Injecting a more viscous guar-based solution results in wider fractures induced by a grain displacement. A less viscous XG-based solution creates more linear fractures dominated by an infiltration. The peak pressure ratio between two fluids is higher in rigid material compared to softer material. Finally, the dimensionless parameters $1/\Pi_1$ and $\tau_2$, which consider fluid and solid material properties accordingly, are good indicators in determining fracture initiation induced by shear-thinning fluids. Our numerical results show that fracture initiation occurs above $1/\Pi_1 = 0.06$ and $\tau_2 = 2\cdot 10^{-7}$.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

